Fast Non-Parametric Learning to Accelerate Mixed-Integer Programming for Online Hybrid Model Predictive Control

Today's fast linear algebra and numerical optimization tools have pushed the frontier of model predictive control (MPC) forward, to the efficient control of highly nonlinear and hybrid systems. The field of hybrid MPC has demonstrated that exact optimal control law can be computed, e.g., by mixed-integer programming (MIP) under piecewise-affine (PWA) system models. Despite the elegant theory, online solving hybrid MPC is still out of reach for many applications. We aim to speed up MIP by combining geometric insights from hybrid MPC, a simple-yet-effective learning algorithm, and MIP warm start techniques. Following a line of work in approximate explicit MPC, the proposed learning-control algorithm, LNMS, gains computational advantage over MIP at little cost and is straightforward for practitioners to implement.

==> assets/colors.txt <==

This are the colors that I find look pretty good together
Python code:

colors = [(0.368, 0.507, 0.71), (0.881, 0.611, 0.142), (0.923, 0.386, 0.209),
          (0.56, 0.692, 0.195),(0.528, 0.471, 0.701), (0.772, 0.432, 0.102), (0.572, 0.586, 0.) ]

def darker(color,factor=0.87):
    r,g,b = color
    return (r*factor,g*factor,b*factor)

    
Hex:
    "#5e81b5", "#e19c24", "#8fb032", "#eb6235", "#8778b3", "#c56e1a"

If you need lighter or darker versions, use gimp and modify saturation and value (not hue)

